Fundamental X-ray Corona Parameters of Swift/BAT AGN

While X-ray emission from active galactic nuclei (AGN) is common, the detailed physics behind this emission is not well understood. This is in part because high quality broadband spectra are required to precisely derive fundamental parameters of X-ray emission such as the photon index, folding energy, and reflection coefficient. Here we present values of such parameters for 33 AGN observed as part of the 105 month Swift/BAT campaign and with coordinated archival XMM-Newton and NuSTAR observations. We look for correlations between the various coronal parameters in addition to correlations between coronal parameters and physical properties such as black hole mass and Eddington ratio. Using our empirical model, we find good fits to almost all of our objects. The folding energy was constrained for 30 of our 33 objects. When comparing Seyfert 1 - 1.9 to Seyfert 2 galaxies, a K-S test indicates that Seyfert 2 AGN have lower Eddington ratios and photon indices than Seyfert 1 - 1.9 objects with p-values of $5.6 \times 10^{-5}$ and $7.5 \times 10^{-3}$ respectively. We recover a known correlation between photon index and reflection coefficient as well as the X-ray Baldwin effect. Finally, we find that the inclusion of the high energy Swift BAT data significantly reduces the uncertainties of spectral parameters as compared to fits without the BAT data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
